Towards a Polarisation Prediction for LISA via Intensity Interferometry

Compact Galactic binary systems with orbital periods of a few hours are expected to be detected in gravitational waves (GW) by LISA or a similar mission. At present, these so-called verification binaries provide predictions for GW frequency and amplitude. A full polarisation prediction would provide a new method to calibrate LISA and other GW observatories, but requires resolving the orientation of the binary on the sky, which is not currently possible. We suggest a method to determine the elusive binary orientation and hence predict the GW polarisation, using km-scale optical intensity interferometry. The most promising candidate is CD-30$^{\circ}$ 11223, consisting of a hot helium subdwarf with $m_B = 12$ and a much fainter white dwarf companion, in a nearly edge-on orbit with period 70.5 min. We estimate that the brighter star is tidally stretched by 6%. Resolving the tidal stretching would provide the binary orientation. The resolution needed is far beyond any current instrument, but not beyond current technology. We consider scenarios where an array of telescopes with km-scale baselines and/or the Very Large Telescope (VLT) and Extremely Large Telescope (ELT) are equipped with recently-developed kilo-pixel sub-ns single-photon counters and used for intensity interferometry. We estimate that a team-up of the VLT and ELT could measure the orientation to $\pm 1^{\circ}$ at 2$\sigma$ confidence in 24 hours of observation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Towards a Polarisation Prediction for LISA via Intensity Interferometry/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Towards a Polarisation Prediction for LISA via Intensity Interferometry/ctasii/SAPOresponse.txt <==
Thanks to Gareth Hughes and Michael Daniel for the thorough review, which has helped to improve this paper. We are encouraged by the enthusiasm of the reviewers for the idea presented. 

Response to Gareth Hughes:

Added requested text to the acknowledgements

Tayabaly et al quote 1mrad (max) and Rou et al. quote 0.06º - we now cite both in the same sentence.

For the PSF of ACHSO, we added:
"We estimate that in order to reduce the NSB contribution to a level significantly below that of a mag $\sim12$ source, the PSF of \CTA needs to be improved by a factor $\sim 100$ over current IACT instrument performance with PSF $\sim 0.1^\circ$, when observing under moonlight. Alternatively, the source could be observed under dark sky conditions, when the NSB contribution is less."
--> this is based on 17 mag/arcsec^2 sky and a factor 100 brightness difference needed between source and integrated NSB contribution. For dark sky we assume 22 mag/arcsec^2. 

Added references to current developments with the sentence: "Existing IACT arrays have recently made astrophysical measurements, demonstrating the feasibility of conducting intensity interferometry with a removable plate that can be easily added to the Cherenkov camera focal plane."

Removed the reference to Masuda

Changed L23 and L276

Changed L282: "The coherent wavefront of Cherenkov radiation from Extensive Air Showers typically arrives at ground within a few ns"




Response to Michael Daniel:

Minor edits of lines 121, 227 and 353 made. 

The visual magnitude is 12.34 (Geier et al) -- however the magnitude is approximately 12 across the U,V passbands.  We now quote m_B=12 in the abstract.

L19 replaced "intended" by "used"

L24 changed to "for some of the brightest stars, with B magnitude < 2.5"

L129 changed to "and different representative uncertainties \Delta_\phi "

L160:
With the Roche potential method we only compute the deformation due to tidal forces, hence we assume all other sources of deformation are negligible. We specify this in the text: "If we neglect other sources of deformation (e.g. fast rotation, oscillations, ...)". Of course a fast rotating star will be squeezed mostly because of the revolution other than because of the tidal forces, and the same will be true for strong intrinsic oscillations. Therefore, this method is only suitable for objects that are tidally locked and which are presumably stable, which is the case for CD-30 11223 sdB (see Sect. 3).

L209:
In the renamed "Parameter fitting" subsubsection 2.3.3, we have added a reference to the remarkable Section 11.7 from Hanbury Brown (1974) on the ellipticity of Altair.

L244:
changed to "detectors are often optimised in a single band for intensity interferometry"
Note that section 2.3 does not discuss IACTs. 

Fig 3:
We do not construct an image, but are parameter fitting in the u-v plane, hence phase recovery is not an issue in our case.  Rephrased to make this clear.

L283-284:
Replaced the statement that different pixels are required. Now reads:
"For intensity interferometry, however, continuous signal integration is necessary, requiring a different data acquisition process to the short readout windows used in Cherenkov observations."

L289-292:
Changed the statement to be clearer about which optical properties we are referring too. 
"Although intensity interferometry with IACTs works well given their comparatively poor mirror reflectivity, the sensitivity towards $\sim 12$\,mag objects achieved with the PSF assumed in this study may only be provided with the improved optical properties provided by ACHSO."

L311:
Added a part on SiPMs:
"whilst the SiPMs used by the smallest telescopes can have an efficiency of up to 50\% at 470 nm " for which we cite Heller et al Eur Phys Journal C 77, 47 (2017)

L314:
Each pixel is taken to be in a different wavelength band -- an extension of the 8-channel system described in e.g. Horch et al (2016), which we cite in the Discussion section.
The Wollman et al (2019) paper gives pixelwise efficiency of up to 23% and remarks that it can be improved by "embedding the pixels in an optical cavity".  The latter, we understand from colleagues (we have no expertise in the area) is a standard technique.  We have added a remark to this effect.
We have also now mention that the main mirrors are assumed to be isochronous at the sub-ns level.

L361:
Changed to "likelihood of each pixel"

L409:
The uncertainty is 0.003, which means "only" a 5.6 sigma difference. However, we have added a discussion on the errors as follows:
"We would like to make the reader cautious about the fact that the errors presented in Eqs. (16), (17) are only due to measurement uncertainties. Therefore, the difference between the values of the two estimates comes from the different assumptions made for the two methods, which we discuss in what follows"

L428:
In the "variations in luminosity" method we neglect limb darkening, which however presumably plays an important role. By assuming a radial profile of limb darkening for the sdB we could try to estimate its impact. However this method is thought to simply give an order of magnitude estimation, therefore we decided to keep it simple.

L472:
Added: "and source confusion between stars within the field-of-view also starts to become an issue"

L624 and L629:
Made some adjustments to the paragraph to make it clearer. 
"An example would be atmospheric effects, which might affect the signal in a manner roughly proportional to the attenuation of blue light in the atmosphere. Another example would be the height differences between telescope pairs, which might induce a slight systematic error in the coincidence rates. In our estimation however, these effects seem to be minor and will not present a significant experimental challenge, especially in comparison with the problem of the PSF."

L646: The earlier version imagined a geometric eclipse.  We have replaced this with a reference to the complexity of occultation patterns.

Miscellaneous:

We have added a reference to the new Abeysekara (2020) paper on stellar radius measurements.



==> Towards a Polarisation Prediction for LISA via Intensity Interferometry/ctasii/response2.txt <==
Revisions following further comments from Nolan Matthews.

1. We have searched the literature on the PSFs of imaging Cherenkov
   air telescopes and on secondary optics for PSF correction.

   We explain from lines 446.

   WE have also edited abstract to give only the estimates for the
   VLT-ELT scenario.

   We do not discuss the entendue (or phase-space volume) in the
   paper, but the theoretical context for it is as follows.  In
   geometrical optics, each mirror/lens acts as a Hamiltonian operator
   on a volume of phase space representing a bundle of light rays.
   The PSF is the final spatial spread for a bundle of rays whose
   initial directional spread is zero.

2. We have considered further the possible additional issues that may
   arise from splitting the light into 1000 channels.

   A multi-channel detector requires a grating and/or prism to
   disperse different narrow spectral bands onto different pixels.
   Narrow-band filters are not required.  We have no experience
   ourselves, but dispersing from an optical fibre to thousands of
   bands each < 0.1 nm is fairly routine, for example:
   https://www.shelyak.com/produit/pf0011-spectroscope-eshel/

   We have added a reference at line 588 to a basic design for a
   multi-channel detector for intensity interferometry (Horch et al
   2016).

   Spectral channels in intensity interferometry are independent.
   Provided each channel is narrow, different channels can be at
   different wavelengths and hence different values of (u,v), and at
   different detector sensitivities, without introducing new problems.

3. The usual interferometric signature of a binary would be promising
   if both stars were of comparable brightness.  Unfortunately, the
   second star is a white dwarf (> 18 apparent mag).  Basically, LISA
   sources need to be so compact you cannot fit two reasonably bright
   stars in.  Resolving the tidal stretching of the brighter star
   appears the most plausible route.

   The current version clarifies this point near line 40.

4. Minor points fixed, thank you for the corrections.

   We used N_t = Delta f x T (the number of time slices) because of its
   simple interpretation.



==> Towards a Polarisation Prediction for LISA via Intensity Interferometry/ctasii/response_to_cta.txt <==
We thank Dainis Dravins, Nolan Matthews and Tarek Hassan for their
comments on the manuscript, and we now have revised the manuscript
accordingly.

Five important points are raised in the comments.  In the following we
summarise the points and explain how we have addressed each of them.
There are no "minor comments".  (The comments in full are below.)

1. [DD, NM, TH] The sub-ns kilopixel detectors considered are far from
   ready for deployment on telescopes.

   This is certainly the most important item.  As well as the
   detectors themselves, a grism or similar would need to be designed
   and produced to disperse the light across the nanowires.  We cannot
   estimate when this might be feasible.  However, considering that
   many technical challenges remain before LISA can fly, it seems
   plausible that the detectors will be usable on the desired time
   scale (15 years).  We now note this in Section 2.3.2.

2. [NM, TH] There will be significant background from the sky, because
   of the CTA PSF.

   The earlier version did not mention this point at all.  We have now
   briefly noted the importance of the PSF, and referred to the
   simulations by Rou et al (2013).  (Also cited Matthews et al 2018.)

   Additionally, we have considered a third scenario with an VLT-ELT
   baseline (without the CTA), which avoids the PSF problem.  This
   configuration actually appears more favourable than CTA alone or
   CTA-VLT.  Accordingly, we have removed CTA from the title.  (But
   scenarios with the CTA remain in the paper.)

3. [TH] The first minimum is at 14 km (Figure 3 in the revised
   version), so how can there be any signal at 2 km?

   Small baselines do have signal, just very weak.  The simulated
   recovery of the orientation angle (left panel in Figure 6 in the
   revised version) still works with CTA-only baselines.  But the
   longer baselines including other telescopes do much better.

4. [NM] Why not use other orbital properties of the binary, or
   asteroid occultation.

   The orbit appears to be very circular (gravitational-wave emission
   tends to circularise binaries) so there is no precession.  If the
   second star were not so faint, astrometry of the binary would be
   easier than trying to resolve tidal elongation.

   For asteroid occultation we have added an order-of-magnitude
   estimate -- the technique does not appear feasible for this
   particular system.

5. [NM] Clarify what is actually to be constrained by intensity
   interferometry.

   The phi angle rotates the system about the line of sight.  For an
   unresolved system, phi is of course unknown.  But it affects the
   gravitational wave signal.  We have moved the GW-polarisation
   figure upstream (now Figure 1) along with its explanation, so that
   it is presented together with the geometry of the system (Figure 2).

------------------Comments by Nolan Matthews-----------------------------

Thanks for circulating the paper. It is a novel idea, and indeed quite
ambitious. I took a very brief look at it and can try to add more
detailed comments later on if desired. Feel free to circulate it with
the working group as a whole. I am also happy to do so if you like.

My quick take is that the paper examines the feasibility of observing
the orientation of a ~ 12th magnitude binary system using a CTA-SII
system. While it is not a consortium paper, you directly reference CTA
as the observatory that can be used for these purposes and so I tried
to examine the claims specifically associated with CTA. With this in
mind, I have some substantial feedback:

* 12th magnitude is far far beyond other published estimates of the
limiting magnitude of a CTA-SII system (see papers by Dravins, Nunez,
and Rou). II observations are fundamentally limited by the PSF of the
telescope and reasonable estimates put the limiting magnitude at ~ 7,
at best. Furthermore, the PSF will also introduce issues with source
confusion (i.e. multiple stars in the PSF) at very dim magnitudes (m <
10) and there will be additional limitations due to this effect (see
J. Rou's paper). It seems that these effects are not treated fully. I
see the statement "that the background and all systematic effects are
much less than the counting noise" in the section on the estimated
observation time. My feeling is that this ignores a number of known
complications that have been detailed in prior publications.

* The proposed instrument used to perform these observations are
"kilo-pixel superconducting nanowires", but there are a number of
issues here, particularly in regards to CTA telescopes. Since the PSF
is poor, it is extremely challenging to spectrally disperse the light
into multiple channels. Furthermore, the active area of these
detectors are ~ 1 mm^2, far smaller than the PSF of the telescope.

* The light is assumed to be spectrally dispersed over 1024 channels.
With IACT telescopes, spectrally filtering the light through a single
channel is already challenging enough due to the combination of fast
optics (f/1 focal ratios) and poor optical quality. Assuming you can
attain a 1 nm bandwidth per spectral channel (already optimistic),
that means the overall bandpass will be ~ 1 micron. This would
introduce a number of complications (e.g. spectral flux, detector QE,
mirror reflectivity, and also the resolution is wavelength-dependent
so you would span a large range of angular scales). It appears this is
not discussed, and the (u,v) coverage you show is only for a single
wavelength.

* The chosen detection method for the binary orientation appears to be
through the elongation of the primary component. What about the
feasibility of observing modulations of the visibility in the (u,v)
plane due to the precession of the orbit? In any case, this could
actually help constrain the orbit with fewer observations. (apologies
if this is already discussed)

My general concern is that the claims made in the paper are not
realistic for any II system with CTA telescopes. SII with m < 10 is
not impossible, but my impression is that it requires using optical
telescopes (i.e. small PSF) with similar light collection areas to the
LSTs (e.g. ELT). I find the idea itself very interesting, but we
should be careful associating ~ 12th magnitude capabilities to CTA-SII
to not oversell the capabilities of SII with CTA. You may also want to
look at the HORIZONS2020 (?) paper on intensity interferometry (I know
F. Vakili is one author), which discusses some very futuristic
moon-based intensity interferometers that may be more realistic for
such observations.

Some other things:

- I have a shameless recommendation to also include our
publication/proceedings of the SII tests with VERITAS performed both
in the lab (Matthews et al., 2017, Journal of Modern Optics), and on
sky (ICRC 2019) that could be cited when mentioning the other SII
experiments).

- This is more directed at Tarek, but since IACTs have been used to
obtain stellar diameters at m < 10 via asteroid occultations, possibly
a larger array of telescopes could also be used to constrain the shape
of an elongated star or detect binary components/parameters). Possibly
this could be mentioned in the discussion.


------------------Comments by Dainis Dravins----------------------------

Thanks for the manuscript of the paper on LISA source detection via
intensity interferometry.  No doubt, this is a very interesting but also
a very challenging task.  I think it is well worth publishing this
concept as a demonstration of the value of multi-messenger applications
with optical imaging on sub-milliarcsecond scales, where intensity
interferometry probably is the only plausibly realistic option. 
However, the practical feasibility in the immediately foreseeable future
may be somewhat limited, since this would require a large fraction of
the CTA telescopes to be equipped for II, also that their telescopes are
isochronous to 0.5 ns (although feasible for the two-mirror
Schwarzschild-Couder optics), and also the availability of spectrally
resolving detector systems (the paper assumes 1024 spectral channels). 
Indeed, the latter point is arguably a most important long-term issue
for intensity interferometry: in particular, if energy-resolving
detectors can be made practical to use on Cherenkov telescopes, that
would greatly enhance the sensitivity to observing fainter sources such
as CD-30.11223 discussed in this paper.  Such wavelength-resolving
detector types are being developed in various other contexts and even if
such suitable for Cherenkov telescopes may not be imminent, it is
valuable to point out the need for such devices, not least as a message
and a motivation to detector groups.

------------------Comments by Tarek Hassan-------------------------------

I finally had some time to take a look to the paper. It is indeed a
super cool idea, and if feasible, it would be fantastic for CTA-SII. I
think this paper should be published (as a non-consortium paper, of
course).

The problem is that I feel you are not just being optimistic regarding
CTA capabilities... Rather unrealistic.

These are the problems I see:
- Angular size of the object: the angular size of the object you want
to study is just way too small. 5 uas is definitely not within what we
were expecting to be able to study. Using the simplest possible
definition of a star, the visibility will be:

This means, that the large majority of your telescope pairs will fall
into a regime of baseline distances that essentially add no S/N (which
I assume you indeed considered properly, reading the paper).

The problem is that you don't want to measure it's size, but to
compare between two different models, with tiny differences. And with
tiny, I mean differences at the level of 1/10 of a uas, it might even
not be possible (with infinite S/N). I'm not an expert of
interferometry so I might be wrong (please correct me if I'm wrong),
but I believe you cannot study features of a scale smaller than your
baseline. I believe people usually use the rule of thumb that if you
want to compare to models (with interferometry), you need to assume
that only the difference between them is the emitting region. If that
is the case, the baseline of CTA is not even close to what you need.

- Magnitude of the object: Again, the source is way fainter that what
we were expecting to detect (by a lot). The sentence "We assume all
the telescopes are able to observe in 1024 spectral channels with a
time-resolution of 0.5 ns and that the background and all systematic
effects are much less than the counting noise" is just way too
optimistic. As Nolan pointed out, IACTs integrate the signal over an
enormous pixel, and the NSB noise needs to be accounted for.  But even
if the NSB had no effect, and source confusion was not a problem
(which it could be), I still feel it is weird that you are able to
measure the inclination over a week (mainly because of the reasoning
of the previous point).

- 1024 spectral channels: As Nolan pointed out, the detector described
in Wollman et al. (2019) is of ~1mm. Even assuming you can extend it
to the sizes we need, to extract 1k spectral bands you need to
collimate the beam (never done for an IACT, surely associated with
significant photon losses). At least discussing these problems would
be absolutely required by any reviewer.

By the way, as a toy model, I tried to simulate your 2 models with the
package "friendlySII". I generated these two images:

And tried to see if a CTA-like array (ignoring S/N!) could reconstruct
the shape of these stars.

Assuming 10 uas (350 nm bandwidth):

By assuming a size of 40 uas:

So I sincerely do not expect any difference between these to models
over the baselines of CTA.

But of course I could be completely mistaken. I'm not an expert on
interferometry by any means, so please take all my comments with a
grain of salt.

------------------Further comments by Nolan Matthews----------------------

I am in agreement with Tarek that is it is simply unrealistic to
associate CTA with such observations. This is both in regard to the
faintness of the source and the sensitivity of an SII-CTA instrument,
and as Tarek pointed out, the baselines available with respect to the
size of the source.

My recommendation would be for two things:

* Consider the possibility of a (I guess theoretical) optical telescope
array with say 20 - 30 meter diameter mirror instead of Cherenkov
telescopes. Then you can realistically address PSF and source confusion
effects, and offer feasible schemes for spectrally filtering the light
(possibly to better than 1 angstrom, which would then mean your overall
bandpass is < 100 nm putting it much more in the range of current
detectors).

* Instead of measuring the elongation of the primary component (which as
Tarek points out is infeasible simply due to too short of baselines),
instead see if a modulation in the visibility curve based on the
precession of the orbit is possible. Assuming the separation of the
components of the binary are much greater than the angular diameter of
each component, then these modulations will be measurable at baselines
that are much shorter (and therefore much more reasonable). A quick
search shows the semi-major axis is ~ 0.6 solar radii, meaning for the
distance of 364 pc the angular separation is at ~ 15 uas. Unfortunately,
this means (but please check these if this is investigated) that the
first null in the visibliity curve (where the modulation will be most
apparent) is at ~ 2.4 km which clearly puts it out of the range of CTA.
In any case, the effect of the binary should be considered.

Lastly, maybe I am missing something, but the inclination and some other
orbital parameters seem to be quite well constrained by, for example,
Geier et al. 2013.. it is not immediately clear to me what new
parameters SII observations are able to constrain (this is probably due
to my lack of knowledge of the GW polarization signature that the paper
aims to detect..).

--------------------------------------------------------------------------



==> Towards a Polarisation Prediction for LISA via Intensity Interferometry/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> ctasii/SAPOresponse.txt <==
Thanks to Gareth Hughes and Michael Daniel for the thorough review, which has helped to improve this paper. We are encouraged by the enthusiasm of the reviewers for the idea presented. 

Response to Gareth Hughes:

Added requested text to the acknowledgements

Tayabaly et al quote 1mrad (max) and Rou et al. quote 0.06º - we now cite both in the same sentence.

For the PSF of ACHSO, we added:
"We estimate that in order to reduce the NSB contribution to a level significantly below that of a mag $\sim12$ source, the PSF of \CTA needs to be improved by a factor $\sim 100$ over current IACT instrument performance with PSF $\sim 0.1^\circ$, when observing under moonlight. Alternatively, the source could be observed under dark sky conditions, when the NSB contribution is less."
--> this is based on 17 mag/arcsec^2 sky and a factor 100 brightness difference needed between source and integrated NSB contribution. For dark sky we assume 22 mag/arcsec^2. 

Added references to current developments with the sentence: "Existing IACT arrays have recently made astrophysical measurements, demonstrating the feasibility of conducting intensity interferometry with a removable plate that can be easily added to the Cherenkov camera focal plane."

Removed the reference to Masuda

Changed L23 and L276

Changed L282: "The coherent wavefront of Cherenkov radiation from Extensive Air Showers typically arrives at ground within a few ns"




Response to Michael Daniel:

Minor edits of lines 121, 227 and 353 made. 

The visual magnitude is 12.34 (Geier et al) -- however the magnitude is approximately 12 across the U,V passbands.  We now quote m_B=12 in the abstract.

L19 replaced "intended" by "used"

L24 changed to "for some of the brightest stars, with B magnitude < 2.5"

L129 changed to "and different representative uncertainties \Delta_\phi "

L160:
With the Roche potential method we only compute the deformation due to tidal forces, hence we assume all other sources of deformation are negligible. We specify this in the text: "If we neglect other sources of deformation (e.g. fast rotation, oscillations, ...)". Of course a fast rotating star will be squeezed mostly because of the revolution other than because of the tidal forces, and the same will be true for strong intrinsic oscillations. Therefore, this method is only suitable for objects that are tidally locked and which are presumably stable, which is the case for CD-30 11223 sdB (see Sect. 3).

L209:
In the renamed "Parameter fitting" subsubsection 2.3.3, we have added a reference to the remarkable Section 11.7 from Hanbury Brown (1974) on the ellipticity of Altair.

L244:
changed to "detectors are often optimised in a single band for intensity interferometry"
Note that section 2.3 does not discuss IACTs. 

Fig 3:
We do not construct an image, but are parameter fitting in the u-v plane, hence phase recovery is not an issue in our case.  Rephrased to make this clear.

L283-284:
Replaced the statement that different pixels are required. Now reads:
"For intensity interferometry, however, continuous signal integration is necessary, requiring a different data acquisition process to the short readout windows used in Cherenkov observations."

L289-292:
Changed the statement to be clearer about which optical properties we are referring too. 
"Although intensity interferometry with IACTs works well given their comparatively poor mirror reflectivity, the sensitivity towards $\sim 12$\,mag objects achieved with the PSF assumed in this study may only be provided with the improved optical properties provided by ACHSO."

L311:
Added a part on SiPMs:
"whilst the SiPMs used by the smallest telescopes can have an efficiency of up to 50\% at 470 nm " for which we cite Heller et al Eur Phys Journal C 77, 47 (2017)

L314:
Each pixel is taken to be in a different wavelength band -- an extension of the 8-channel system described in e.g. Horch et al (2016), which we cite in the Discussion section.
The Wollman et al (2019) paper gives pixelwise efficiency of up to 23% and remarks that it can be improved by "embedding the pixels in an optical cavity".  The latter, we understand from colleagues (we have no expertise in the area) is a standard technique.  We have added a remark to this effect.
We have also now mention that the main mirrors are assumed to be isochronous at the sub-ns level.

L361:
Changed to "likelihood of each pixel"

L409:
The uncertainty is 0.003, which means "only" a 5.6 sigma difference. However, we have added a discussion on the errors as follows:
"We would like to make the reader cautious about the fact that the errors presented in Eqs. (16), (17) are only due to measurement uncertainties. Therefore, the difference between the values of the two estimates comes from the different assumptions made for the two methods, which we discuss in what follows"

L428:
In the "variations in luminosity" method we neglect limb darkening, which however presumably plays an important role. By assuming a radial profile of limb darkening for the sdB we could try to estimate its impact. However this method is thought to simply give an order of magnitude estimation, therefore we decided to keep it simple.

L472:
Added: "and source confusion between stars within the field-of-view also starts to become an issue"

L624 and L629:
Made some adjustments to the paragraph to make it clearer. 
"An example would be atmospheric effects, which might affect the signal in a manner roughly proportional to the attenuation of blue light in the atmosphere. Another example would be the height differences between telescope pairs, which might induce a slight systematic error in the coincidence rates. In our estimation however, these effects seem to be minor and will not present a significant experimental challenge, especially in comparison with the problem of the PSF."

L646: The earlier version imagined a geometric eclipse.  We have replaced this with a reference to the complexity of occultation patterns.

Miscellaneous:

We have added a reference to the new Abeysekara (2020) paper on stellar radius measurements.



==> ctasii/response2.txt <==
Revisions following further comments from Nolan Matthews.

1. We have searched the literature on the PSFs of imaging Cherenkov
   air telescopes and on secondary optics for PSF correction.

   We explain from lines 446.

   WE have also edited abstract to give only the estimates for the
   VLT-ELT scenario.

   We do not discuss the entendue (or phase-space volume) in the
   paper, but the theoretical context for it is as follows.  In
   geometrical optics, each mirror/lens acts as a Hamiltonian operator
   on a volume of phase space representing a bundle of light rays.
   The PSF is the final spatial spread for a bundle of rays whose
   initial directional spread is zero.

2. We have considered further the possible additional issues that may
   arise from splitting the light into 1000 channels.

   A multi-channel detector requires a grating and/or prism to
   disperse different narrow spectral bands onto different pixels.
   Narrow-band filters are not required.  We have no experience
   ourselves, but dispersing from an optical fibre to thousands of
   bands each < 0.1 nm is fairly routine, for example:
   https://www.shelyak.com/produit/pf0011-spectroscope-eshel/

   We have added a reference at line 588 to a basic design for a
   multi-channel detector for intensity interferometry (Horch et al
   2016).

   Spectral channels in intensity interferometry are independent.
   Provided each channel is narrow, different channels can be at
   different wavelengths and hence different values of (u,v), and at
   different detector sensitivities, without introducing new problems.

3. The usual interferometric signature of a binary would be promising
   if both stars were of comparable brightness.  Unfortunately, the
   second star is a white dwarf (> 18 apparent mag).  Basically, LISA
   sources need to be so compact you cannot fit two reasonably bright
   stars in.  Resolving the tidal stretching of the brighter star
   appears the most plausible route.

   The current version clarifies this point near line 40.

4. Minor points fixed, thank you for the corrections.

   We used N_t = Delta f x T (the number of time slices) because of its
   simple interpretation.



==> ctasii/response_to_cta.txt <==
We thank Dainis Dravins, Nolan Matthews and Tarek Hassan for their
comments on the manuscript, and we now have revised the manuscript
accordingly.

Five important points are raised in the comments.  In the following we
summarise the points and explain how we have addressed each of them.
There are no "minor comments".  (The comments in full are below.)

1. [DD, NM, TH] The sub-ns kilopixel detectors considered are far from
   ready for deployment on telescopes.

   This is certainly the most important item.  As well as the
   detectors themselves, a grism or similar would need to be designed
   and produced to disperse the light across the nanowires.  We cannot
   estimate when this might be feasible.  However, considering that
   many technical challenges remain before LISA can fly, it seems
   plausible that the detectors will be usable on the desired time
   scale (15 years).  We now note this in Section 2.3.2.

2. [NM, TH] There will be significant background from the sky, because
   of the CTA PSF.

   The earlier version did not mention this point at all.  We have now
   briefly noted the importance of the PSF, and referred to the
   simulations by Rou et al (2013).  (Also cited Matthews et al 2018.)

   Additionally, we have considered a third scenario with an VLT-ELT
   baseline (without the CTA), which avoids the PSF problem.  This
   configuration actually appears more favourable than CTA alone or
   CTA-VLT.  Accordingly, we have removed CTA from the title.  (But
   scenarios with the CTA remain in the paper.)

3. [TH] The first minimum is at 14 km (Figure 3 in the revised
   version), so how can there be any signal at 2 km?

   Small baselines do have signal, just very weak.  The simulated
   recovery of the orientation angle (left panel in Figure 6 in the
   revised version) still works with CTA-only baselines.  But the
   longer baselines including other telescopes do much better.

4. [NM] Why not use other orbital properties of the binary, or
   asteroid occultation.

   The orbit appears to be very circular (gravitational-wave emission
   tends to circularise binaries) so there is no precession.  If the
   second star were not so faint, astrometry of the binary would be
   easier than trying to resolve tidal elongation.

   For asteroid occultation we have added an order-of-magnitude
   estimate -- the technique does not appear feasible for this
   particular system.

5. [NM] Clarify what is actually to be constrained by intensity
   interferometry.

   The phi angle rotates the system about the line of sight.  For an
   unresolved system, phi is of course unknown.  But it affects the
   gravitational wave signal.  We have moved the GW-polarisation
   figure upstream (now Figure 1) along with its explanation, so that
   it is presented together with the geometry of the system (Figure 2).

------------------Comments by Nolan Matthews-----------------------------

Thanks for circulating the paper. It is a novel idea, and indeed quite
ambitious. I took a very brief look at it and can try to add more
detailed comments later on if desired. Feel free to circulate it with
the working group as a whole. I am also happy to do so if you like.

My quick take is that the paper examines the feasibility of observing
the orientation of a ~ 12th magnitude binary system using a CTA-SII
system. While it is not a consortium paper, you directly reference CTA
as the observatory that can be used for these purposes and so I tried
to examine the claims specifically associated with CTA. With this in
mind, I have some substantial feedback:

* 12th magnitude is far far beyond other published estimates of the
limiting magnitude of a CTA-SII system (see papers by Dravins, Nunez,
and Rou). II observations are fundamentally limited by the PSF of the
telescope and reasonable estimates put the limiting magnitude at ~ 7,
at best. Furthermore, the PSF will also introduce issues with source
confusion (i.e. multiple stars in the PSF) at very dim magnitudes (m <
10) and there will be additional limitations due to this effect (see
J. Rou's paper). It seems that these effects are not treated fully. I
see the statement "that the background and all systematic effects are
much less than the counting noise" in the section on the estimated
observation time. My feeling is that this ignores a number of known
complications that have been detailed in prior publications.

* The proposed instrument used to perform these observations are
"kilo-pixel superconducting nanowires", but there are a number of
issues here, particularly in regards to CTA telescopes. Since the PSF
is poor, it is extremely challenging to spectrally disperse the light
into multiple channels. Furthermore, the active area of these
detectors are ~ 1 mm^2, far smaller than the PSF of the telescope.

* The light is assumed to be spectrally dispersed over 1024 channels.
With IACT telescopes, spectrally filtering the light through a single
channel is already challenging enough due to the combination of fast
optics (f/1 focal ratios) and poor optical quality. Assuming you can
attain a 1 nm bandwidth per spectral channel (already optimistic),
that means the overall bandpass will be ~ 1 micron. This would
introduce a number of complications (e.g. spectral flux, detector QE,
mirror reflectivity, and also the resolution is wavelength-dependent
so you would span a large range of angular scales). It appears this is
not discussed, and the (u,v) coverage you show is only for a single
wavelength.

* The chosen detection method for the binary orientation appears to be
through the elongation of the primary component. What about the
feasibility of observing modulations of the visibility in the (u,v)
plane due to the precession of the orbit? In any case, this could
actually help constrain the orbit with fewer observations. (apologies
if this is already discussed)

My general concern is that the claims made in the paper are not
realistic for any II system with CTA telescopes. SII with m < 10 is
not impossible, but my impression is that it requires using optical
telescopes (i.e. small PSF) with similar light collection areas to the
LSTs (e.g. ELT). I find the idea itself very interesting, but we
should be careful associating ~ 12th magnitude capabilities to CTA-SII
to not oversell the capabilities of SII with CTA. You may also want to
look at the HORIZONS2020 (?) paper on intensity interferometry (I know
F. Vakili is one author), which discusses some very futuristic
moon-based intensity interferometers that may be more realistic for
such observations.

Some other things:

- I have a shameless recommendation to also include our
publication/proceedings of the SII tests with VERITAS performed both
in the lab (Matthews et al., 2017, Journal of Modern Optics), and on
sky (ICRC 2019) that could be cited when mentioning the other SII
experiments).

- This is more directed at Tarek, but since IACTs have been used to
obtain stellar diameters at m < 10 via asteroid occultations, possibly
a larger array of telescopes could also be used to constrain the shape
of an elongated star or detect binary components/parameters). Possibly
this could be mentioned in the discussion.


------------------Comments by Dainis Dravins----------------------------

Thanks for the manuscript of the paper on LISA source detection via
intensity interferometry.  No doubt, this is a very interesting but also
a very challenging task.  I think it is well worth publishing this
concept as a demonstration of the value of multi-messenger applications
with optical imaging on sub-milliarcsecond scales, where intensity
interferometry probably is the only plausibly realistic option. 
However, the practical feasibility in the immediately foreseeable future
may be somewhat limited, since this would require a large fraction of
the CTA telescopes to be equipped for II, also that their telescopes are
isochronous to 0.5 ns (although feasible for the two-mirror
Schwarzschild-Couder optics), and also the availability of spectrally
resolving detector systems (the paper assumes 1024 spectral channels). 
Indeed, the latter point is arguably a most important long-term issue
for intensity interferometry: in particular, if energy-resolving
detectors can be made practical to use on Cherenkov telescopes, that
would greatly enhance the sensitivity to observing fainter sources such
as CD-30.11223 discussed in this paper.  Such wavelength-resolving
detector types are being developed in various other contexts and even if
such suitable for Cherenkov telescopes may not be imminent, it is
valuable to point out the need for such devices, not least as a message
and a motivation to detector groups.

------------------Comments by Tarek Hassan-------------------------------

I finally had some time to take a look to the paper. It is indeed a
super cool idea, and if feasible, it would be fantastic for CTA-SII. I
think this paper should be published (as a non-consortium paper, of
course).

The problem is that I feel you are not just being optimistic regarding
CTA capabilities... Rather unrealistic.

These are the problems I see:
- Angular size of the object: the angular size of the object you want
to study is just way too small. 5 uas is definitely not within what we
were expecting to be able to study. Using the simplest possible
definition of a star, the visibility will be:

This means, that the large majority of your telescope pairs will fall
into a regime of baseline distances that essentially add no S/N (which
I assume you indeed considered properly, reading the paper).

The problem is that you don't want to measure it's size, but to
compare between two different models, with tiny differences. And with
tiny, I mean differences at the level of 1/10 of a uas, it might even
not be possible (with infinite S/N). I'm not an expert of
interferometry so I might be wrong (please correct me if I'm wrong),
but I believe you cannot study features of a scale smaller than your
baseline. I believe people usually use the rule of thumb that if you
want to compare to models (with interferometry), you need to assume
that only the difference between them is the emitting region. If that
is the case, the baseline of CTA is not even close to what you need.

- Magnitude of the object: Again, the source is way fainter that what
we were expecting to detect (by a lot). The sentence "We assume all
the telescopes are able to observe in 1024 spectral channels with a
time-resolution of 0.5 ns and that the background and all systematic
effects are much less than the counting noise" is just way too
optimistic. As Nolan pointed out, IACTs integrate the signal over an
enormous pixel, and the NSB noise needs to be accounted for.  But even
if the NSB had no effect, and source confusion was not a problem
(which it could be), I still feel it is weird that you are able to
measure the inclination over a week (mainly because of the reasoning
of the previous point).

- 1024 spectral channels: As Nolan pointed out, the detector described
in Wollman et al. (2019) is of ~1mm. Even assuming you can extend it
to the sizes we need, to extract 1k spectral bands you need to
collimate the beam (never done for an IACT, surely associated with
significant photon losses). At least discussing these problems would
be absolutely required by any reviewer.

By the way, as a toy model, I tried to simulate your 2 models with the
package "friendlySII". I generated these two images:

And tried to see if a CTA-like array (ignoring S/N!) could reconstruct
the shape of these stars.

Assuming 10 uas (350 nm bandwidth):

By assuming a size of 40 uas:

So I sincerely do not expect any difference between these to models
over the baselines of CTA.

But of course I could be completely mistaken. I'm not an expert on
interferometry by any means, so please take all my comments with a
grain of salt.

------------------Further comments by Nolan Matthews----------------------

I am in agreement with Tarek that is it is simply unrealistic to
associate CTA with such observations. This is both in regard to the
faintness of the source and the sensitivity of an SII-CTA instrument,
and as Tarek pointed out, the baselines available with respect to the
size of the source.

My recommendation would be for two things:

* Consider the possibility of a (I guess theoretical) optical telescope
array with say 20 - 30 meter diameter mirror instead of Cherenkov
telescopes. Then you can realistically address PSF and source confusion
effects, and offer feasible schemes for spectrally filtering the light
(possibly to better than 1 angstrom, which would then mean your overall
bandpass is < 100 nm putting it much more in the range of current
detectors).

* Instead of measuring the elongation of the primary component (which as
Tarek points out is infeasible simply due to too short of baselines),
instead see if a modulation in the visibility curve based on the
precession of the orbit is possible. Assuming the separation of the
components of the binary are much greater than the angular diameter of
each component, then these modulations will be measurable at baselines
that are much shorter (and therefore much more reasonable). A quick
search shows the semi-major axis is ~ 0.6 solar radii, meaning for the
distance of 364 pc the angular separation is at ~ 15 uas. Unfortunately,
this means (but please check these if this is investigated) that the
first null in the visibliity curve (where the modulation will be most
apparent) is at ~ 2.4 km which clearly puts it out of the range of CTA.
In any case, the effect of the binary should be considered.

Lastly, maybe I am missing something, but the inclination and some other
orbital parameters seem to be quite well constrained by, for example,
Geier et al. 2013.. it is not immediately clear to me what new
parameters SII observations are able to constrain (this is probably due
to my lack of knowledge of the GW polarization signature that the paper
aims to detect..).

--------------------------------------------------------------------------



==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
